Aesthetic Discrimination of Graph Layouts

This paper addresses the following basic question: given two layouts of the same graph, which one is more aesthetically pleasing? We propose a neural network-based discriminator model trained on a labeled dataset that decides which of two layouts has a higher aesthetic quality. The feature vectors used as inputs to the model are based on known graph drawing quality metrics, classical statistics, information-theoretical quantities, and two-point statistics inspired by methods of condensed matter physics. The large corpus of layout pairs used for training and testing is constructed using force-directed drawing algorithms and the layouts that naturally stem from the process of graph generation. It is further extended using data augmentation techniques. The mean prediction accuracy of our model is 95.70%, outperforming discriminators based on stress and on the linear combination of popular quality metrics by a statistically significant margin.

==> pics/5b3b66d2-49e8882a-more.tikz <==
% bounding box size: (244.4041573445, 234.4258828204)
\iftikzgraphpreamble
\def\aspectratio{0.9591730573}
\else
\node[vertex] (v0) at (-0.4732888680, -0.2365282815) {};
\node[vertex] (v1) at (-0.2198525975, 0.4812616464) {};
\node[vertex] (v2) at (0.5267111320, -0.0502330603) {};
\node[vertex] (v3) at (-0.4014615297, 0.1417474758) {};
\node[vertex] (v4) at (0.3234877455, 0.2768020598) {};
\node[vertex] (v5) at (0.0779738091, -0.4185497250) {};
\node[vertex] (v6) at (-0.3068585491, -0.4310287800) {};
\node[vertex] (v7) at (0.0318050888, 0.5281442773) {};
\node[vertex] (v8) at (0.4414838409, -0.2916161760) {};
\node[vertex] (v9) at (-0.0000000496, 0.0000003796) {};
\node[vertex] (v10) at (-0.0583968424, 0.3134639706) {};
\node[vertex] (v11) at (0.3006658735, -0.1061588099) {};
\node[vertex] (v12) at (-0.2422690534, -0.2073049768) {};
\draw[edge] (v0) -- (v3);
\draw[edge] (v1) -- (v3);
\draw[edge] (v1) -- (v4);
\draw[edge] (v2) -- (v4);
\draw[edge] (v2) -- (v5);
\draw[edge] (v0) -- (v5);
\draw[edge] (v3) -- (v6);
\draw[edge] (v0) -- (v6);
\draw[edge] (v5) -- (v6);
\draw[edge] (v4) -- (v7);
\draw[edge] (v1) -- (v7);
\draw[edge] (v3) -- (v7);
\draw[edge] (v5) -- (v8);
\draw[edge] (v2) -- (v8);
\draw[edge] (v4) -- (v8);
\draw[edge] (v3) -- (v10);
\draw[edge] (v4) -- (v10);
\draw[edge] (v4) -- (v11);
\draw[edge] (v5) -- (v11);
\draw[edge] (v5) -- (v12);
\draw[edge] (v3) -- (v12);
\draw[edge] (v9) -- (v10);
\draw[edge] (v9) -- (v11);
\draw[edge] (v9) -- (v12);
\fi



==> pics/5b3b66d2-f60fcc04-less.tikz <==
% bounding box size: (260.6535611751, 219.1834615138)
\iftikzgraphpreamble
\def\aspectratio{0.8408995470}
\else
\node[vertex] (v0) at (-0.5024588201, 0.0148102494) {};
\node[vertex] (v1) at (-0.0660389327, 0.4422469304) {};
\node[vertex] (v2) at (0.3232821130, -0.2373892383) {};
\node[vertex] (v3) at (-0.3044763514, 0.1720435795) {};
\node[vertex] (v4) at (0.4975411799, 0.1361452390) {};
\node[vertex] (v5) at (-0.0140488495, -0.3986526166) {};
\node[vertex] (v6) at (-0.4805565998, -0.1884747854) {};
\node[vertex] (v7) at (0.2354761067, 0.4099675661) {};
\node[vertex] (v8) at (0.3259151107, -0.3609382258) {};
\node[vertex] (v9) at (0.0022893295, -0.0081762416) {};
\node[vertex] (v10) at (0.0355827316, 0.3198579464) {};
\node[vertex] (v11) at (0.1939353708, -0.2365305654) {};
\node[vertex] (v12) at (-0.2464423885, -0.0649098375) {};
\draw[edge] (v0) -- (v3);
\draw[edge] (v1) -- (v3);
\draw[edge] (v1) -- (v4);
\draw[edge] (v2) -- (v4);
\draw[edge] (v2) -- (v5);
\draw[edge] (v0) -- (v5);
\draw[edge] (v3) -- (v6);
\draw[edge] (v0) -- (v6);
\draw[edge] (v5) -- (v6);
\draw[edge] (v4) -- (v7);
\draw[edge] (v1) -- (v7);
\draw[edge] (v3) -- (v7);
\draw[edge] (v5) -- (v8);
\draw[edge] (v2) -- (v8);
\draw[edge] (v4) -- (v8);
\draw[edge] (v3) -- (v10);
\draw[edge] (v4) -- (v10);
\draw[edge] (v4) -- (v11);
\draw[edge] (v5) -- (v11);
\draw[edge] (v5) -- (v12);
\draw[edge] (v3) -- (v12);
\draw[edge] (v9) -- (v10);
\draw[edge] (v9) -- (v11);
\draw[edge] (v9) -- (v12);
\fi



==> pics/8314f2c1-4d644640-more.tikz <==
% bounding box size: (899.8787361474, 779.3178458291)
\iftikzgraphpreamble
\def\aspectratio{0.8660254038}
\else
\node[vertex] (v0) at (-0.1695075758, 0.6541662851) {};
\node[vertex] (v1) at (0.3304924242, -0.2118591187) {};
\node[vertex] (v2) at (-0.6695075758, -0.2118591187) {};
\node[vertex] (v3) at (0.0804924242, 0.2211535832) {};
\node[vertex] (v4) at (-0.1695075758, -0.2118591187) {};
\node[vertex] (v5) at (-0.4195075758, 0.2211535832) {};
\node[vertex] (v6) at (-0.1695075758, 0.3654911505) {};
\node[vertex] (v7) at (0.0804924242, -0.0675215514) {};
\node[vertex] (v8) at (0.0804924242, -0.2118591187) {};
\node[vertex] (v9) at (0.2054924242, 0.0046472323) {};
\node[vertex] (v10) at (-0.0445075758, 0.0046472323) {};
\node[vertex] (v11) at (-0.0445075758, -0.2118591187) {};
\node[vertex] (v12) at (-0.1070075758, -0.1036059432) {};
\node[vertex] (v13) at (0.0179924242, -0.0314371595) {};
\node[vertex] (v14) at (0.0804924242, -0.1396903350) {};
\node[vertex] (v15) at (0.0388257576, -0.1878028574) {};
\node[vertex] (v16) at (0.0179924242, -0.2118591187) {};
\node[vertex] (v17) at (0.0804924242, -0.1757747268) {};
\node[vertex] (v18) at (0.0179924242, -0.1757747268) {};
\node[vertex] (v19) at (-0.4195075758, -0.0675215514) {};
\node[vertex] (v20) at (0.0179924242, 0.1129004078) {};
\node[vertex] (v21) at (0.1429924242, 0.1129004078) {};
\node[vertex] (v22) at (0.1429924242, -0.0314371595) {};
\node[vertex] (v23) at (0.0492424242, -0.0494793555) {};
\node[vertex] (v24) at (0.1117424242, -0.0494793555) {};
\node[vertex] (v25) at (0.0804924242, -0.0314371595) {};
\node[vertex] (v26) at (0.0804924242, 0.0407316241) {};
\node[vertex] (v27) at (0.0804924242, 0.1129004078) {};
\node[vertex] (v28) at (0.1429924242, 0.0407316241) {};
\node[vertex] (v29) at (0.0179924242, 0.0407316241) {};
\node[vertex] (v30) at (0.0804924242, -0.1036059432) {};
\node[vertex] (v31) at (0.0492424242, -0.0855637473) {};
\node[vertex] (v32) at (0.0179924242, 0.0046472323) {};
\node[vertex] (v33) at (0.0492424242, -0.0314371595) {};
\node[vertex] (v34) at (0.0804924242, 0.0046472323) {};
\node[vertex] (v35) at (0.0492424242, 0.0407316241) {};
\node[vertex] (v36) at (0.0492424242, -0.0374512248) {};
\node[vertex] (v37) at (-0.2945075758, 0.2933223669) {};
\node[vertex] (v38) at (-0.0445075758, 0.2933223669) {};
\node[vertex] (v39) at (-0.1695075758, 0.2211535832) {};
\node[vertex] (v40) at (0.1117424242, -0.0374512248) {};
\node[vertex] (v41) at (0.1117424242, -0.0314371595) {};
\node[vertex] (v42) at (0.1273674242, -0.0404582575) {};
\node[vertex] (v43) at (0.0961174242, -0.0404582575) {};
\draw[edge] (v0) -- (v3);
\draw[edge] (v2) -- (v4);
\draw[edge] (v2) -- (v5);
\draw[edge] (v0) -- (v5);
\draw[edge] (v4) -- (v5);
\draw[edge] (v0) -- (v6);
\draw[edge] (v1) -- (v8);
\draw[edge] (v1) -- (v9);
\draw[edge] (v4) -- (v11);
\draw[edge] (v4) -- (v12);
\draw[edge] (v10) -- (v12);
\draw[edge] (v10) -- (v13);
\draw[edge] (v11) -- (v12);
\draw[edge] (v12) -- (v13);
\draw[edge] (v11) -- (v16);
\draw[edge] (v8) -- (v16);
\draw[edge] (v8) -- (v17);
\draw[edge] (v14) -- (v17);
\draw[edge] (v14) -- (v18);
\draw[edge] (v11) -- (v18);
\draw[edge] (v15) -- (v16);
\draw[edge] (v15) -- (v17);
\draw[edge] (v15) -- (v18);
\draw[edge] (v5) -- (v19);
\draw[edge] (v2) -- (v19);
\draw[edge] (v4) -- (v19);
\draw[edge] (v10) -- (v20);
\draw[edge] (v3) -- (v20);
\draw[edge] (v3) -- (v21);
\draw[edge] (v9) -- (v21);
\draw[edge] (v9) -- (v22);
\draw[edge] (v13) -- (v23);
\draw[edge] (v7) -- (v23);
\draw[edge] (v7) -- (v24);
\draw[edge] (v23) -- (v25);
\draw[edge] (v23) -- (v24);
\draw[edge] (v20) -- (v27);
\draw[edge] (v21) -- (v27);
\draw[edge] (v21) -- (v28);
\draw[edge] (v22) -- (v28);
\draw[edge] (v20) -- (v29);
\draw[edge] (v26) -- (v27);
\draw[edge] (v26) -- (v28);
\draw[edge] (v14) -- (v30);
\draw[edge] (v7) -- (v30);
\draw[edge] (v13) -- (v31);
\draw[edge] (v14) -- (v31);
\draw[edge] (v30) -- (v31);
\draw[edge] (v23) -- (v30);
\draw[edge] (v23) -- (v31);
\draw[edge] (v29) -- (v32);
\draw[edge] (v13) -- (v32);
\draw[edge] (v13) -- (v33);
\draw[edge] (v25) -- (v33);
\draw[edge] (v25) -- (v34);
\draw[edge] (v26) -- (v34);
\draw[edge] (v26) -- (v35);
\draw[edge] (v29) -- (v35);
\draw[edge] (v32) -- (v35);
\draw[edge] (v32) -- (v33);
\draw[edge] (v33) -- (v34);
\draw[edge] (v34) -- (v35);
\draw[edge] (v23) -- (v36);
\draw[edge] (v13) -- (v36);
\draw[edge] (v25) -- (v36);
\draw[edge] (v5) -- (v37);
\draw[edge] (v6) -- (v37);
\draw[edge] (v6) -- (v38);
\draw[edge] (v3) -- (v38);
\draw[edge] (v3) -- (v39);
\draw[edge] (v5) -- (v39);
\draw[edge] (v37) -- (v39);
\draw[edge] (v37) -- (v38);
\draw[edge] (v38) -- (v39);
\draw[edge] (v25) -- (v41);
\draw[edge] (v22) -- (v41);
\draw[edge] (v22) -- (v42);
\draw[edge] (v24) -- (v42);
\draw[edge] (v24) -- (v43);
\draw[edge] (v25) -- (v43);
\draw[edge] (v40) -- (v41);
\draw[edge] (v40) -- (v42);
\draw[edge] (v40) -- (v43);
\fi



==> pics/8314f2c1-bac12550-less.tikz <==
% bounding box size: (305.2397116452, 480.2828857360)
\iftikzgraphpreamble
\def\aspectratio{1.5734613401}
\else
\node[vertex] (v0) at (-0.0918120244, 0.6553591164) {};
\node[vertex] (v1) at (0.0047420690, -0.1959407707) {};
\node[vertex] (v2) at (-0.3909700216, -0.0714044262) {};
\node[vertex] (v3) at (0.0270975759, 0.1618647464) {};
\node[vertex] (v4) at (-0.0992470301, -0.1253082171) {};
\node[vertex] (v5) at (-0.2088628733, 0.2008985260) {};
\node[vertex] (v6) at (-0.1457158153, 0.3009599338) {};
\node[vertex] (v7) at (0.2297014797, 0.1253120549) {};
\node[vertex] (v8) at (0.0995888809, -0.3446408836) {};
\node[vertex] (v9) at (0.0707529891, -0.1155518370) {};
\node[vertex] (v10) at (-0.2805005376, 0.0071257561) {};
\node[vertex] (v11) at (-0.2730655319, -0.0490994093) {};
\node[vertex] (v12) at (0.0210945013, 0.0533632299) {};
\node[vertex] (v13) at (0.0387273947, 0.1043233095) {};
\node[vertex] (v14) at (0.1646451803, -0.1375456855) {};
\node[vertex] (v15) at (0.0645908110, -0.1863890832) {};
\node[vertex] (v16) at (-0.0133176448, -0.1885057651) {};
\node[vertex] (v17) at (0.2259839768, -0.2280820247) {};
\node[vertex] (v18) at (0.1837100047, -0.0942519231) {};
\node[vertex] (v19) at (-0.2218741332, -0.0326818150) {};
\node[vertex] (v20) at (0.2041562702, 0.0705546157) {};
\node[vertex] (v21) at (0.1548741129, 0.1430459207) {};
\node[vertex] (v22) at (0.0080327514, 0.0299732530) {};
\node[vertex] (v23) at (-0.0154150514, -0.1500543938) {};
\node[vertex] (v24) at (-0.0679374012, -0.0329530550) {};
\node[vertex] (v25) at (-0.0305237178, -0.0945630915) {};
\node[vertex] (v26) at (0.2445714909, 0.1088146038) {};
\node[vertex] (v27) at (-0.1513425595, 0.0984358868) {};
\node[vertex] (v28) at (0.0972528192, -0.1142355655) {};
\node[vertex] (v29) at (0.0164223778, 0.0846508354) {};
\node[vertex] (v30) at (0.0865776210, -0.1678281880) {};
\node[vertex] (v31) at (0.0756637677, -0.0695856032) {};
\node[vertex] (v32) at (-0.1118314696, -0.0374842777) {};
\node[vertex] (v33) at (0.0366299881, -0.0778343288) {};
\node[vertex] (v34) at (0.1218938978, -0.1118343341) {};
\node[vertex] (v35) at (0.0013137113, 0.1459896320) {};
\node[vertex] (v36) at (0.1221325530, -0.1192560303) {};
\node[vertex] (v37) at (-0.0518236241, 0.2908923852) {};
\node[vertex] (v38) at (-0.0481566113, 0.1161697526) {};
\node[vertex] (v39) at (-0.2442296401, 0.1767347576) {};
\node[vertex] (v40) at (0.1681240279, -0.0467647253) {};
\node[vertex] (v41) at (-0.0772311583, 0.0950295524) {};
\node[vertex] (v42) at (0.0267395931, 0.0626370227) {};
\node[vertex] (v43) at (0.0288369997, -0.2403394572) {};
\draw[edge] (v0) -- (v3);
\draw[edge] (v2) -- (v4);
\draw[edge] (v2) -- (v5);
\draw[edge] (v0) -- (v5);
\draw[edge] (v4) -- (v5);
\draw[edge] (v0) -- (v6);
\draw[edge] (v1) -- (v8);
\draw[edge] (v1) -- (v9);
\draw[edge] (v4) -- (v11);
\draw[edge] (v4) -- (v12);
\draw[edge] (v10) -- (v12);
\draw[edge] (v10) -- (v13);
\draw[edge] (v11) -- (v12);
\draw[edge] (v12) -- (v13);
\draw[edge] (v11) -- (v16);
\draw[edge] (v8) -- (v16);
\draw[edge] (v8) -- (v17);
\draw[edge] (v14) -- (v17);
\draw[edge] (v14) -- (v18);
\draw[edge] (v11) -- (v18);
\draw[edge] (v15) -- (v16);
\draw[edge] (v15) -- (v17);
\draw[edge] (v15) -- (v18);
\draw[edge] (v5) -- (v19);
\draw[edge] (v2) -- (v19);
\draw[edge] (v4) -- (v19);
\draw[edge] (v10) -- (v20);
\draw[edge] (v3) -- (v20);
\draw[edge] (v3) -- (v21);
\draw[edge] (v9) -- (v21);
\draw[edge] (v9) -- (v22);
\draw[edge] (v13) -- (v23);
\draw[edge] (v7) -- (v23);
\draw[edge] (v7) -- (v24);
\draw[edge] (v23) -- (v25);
\draw[edge] (v23) -- (v24);
\draw[edge] (v20) -- (v27);
\draw[edge] (v21) -- (v27);
\draw[edge] (v21) -- (v28);
\draw[edge] (v22) -- (v28);
\draw[edge] (v20) -- (v29);
\draw[edge] (v26) -- (v27);
\draw[edge] (v26) -- (v28);
\draw[edge] (v14) -- (v30);
\draw[edge] (v7) -- (v30);
\draw[edge] (v13) -- (v31);
\draw[edge] (v14) -- (v31);
\draw[edge] (v30) -- (v31);
\draw[edge] (v23) -- (v30);
\draw[edge] (v23) -- (v31);
\draw[edge] (v29) -- (v32);
\draw[edge] (v13) -- (v32);
\draw[edge] (v13) -- (v33);
\draw[edge] (v25) -- (v33);
\draw[edge] (v25) -- (v34);
\draw[edge] (v26) -- (v34);
\draw[edge] (v26) -- (v35);
\draw[edge] (v29) -- (v35);
\draw[edge] (v32) -- (v35);
\draw[edge] (v32) -- (v33);
\draw[edge] (v33) -- (v34);
\draw[edge] (v34) -- (v35);
\draw[edge] (v23) -- (v36);
\draw[edge] (v13) -- (v36);
\draw[edge] (v25) -- (v36);
\draw[edge] (v5) -- (v37);
\draw[edge] (v6) -- (v37);
\draw[edge] (v6) -- (v38);
\draw[edge] (v3) -- (v38);
\draw[edge] (v3) -- (v39);
\draw[edge] (v5) -- (v39);
\draw[edge] (v37) -- (v39);
\draw[edge] (v37) -- (v38);
\draw[edge] (v38) -- (v39);
\draw[edge] (v25) -- (v41);
\draw[edge] (v22) -- (v41);
\draw[edge] (v22) -- (v42);
\draw[edge] (v24) -- (v42);
\draw[edge] (v24) -- (v43);
\draw[edge] (v25) -- (v43);
\draw[edge] (v40) -- (v41);
\draw[edge] (v40) -- (v42);
\draw[edge] (v40) -- (v43);
\fi



==> pics/d8c1498f-4c2beafc-less.tikz <==
% bounding box size: (1285.0694401538, 1159.0485793839)
\iftikzgraphpreamble
\def\aspectratio{0.9019345906}
\else
\node[vertex] (v0) at (-0.0261949697, 0.5826831293) {};
\node[vertex] (v1) at (0.5127617880, -0.2718795906) {};
\node[vertex] (v2) at (-0.4872382120, -0.3107576213) {};
\node[vertex] (v3) at (0.0019578641, -0.0080045420) {};
\node[vertex] (v4) at (0.2446029525, 0.1482252499) {};
\node[vertex] (v5) at (0.0164859630, -0.2945273864) {};
\node[vertex] (v6) at (-0.2632460106, 0.1530971204) {};
\node[vertex] (v7) at (-0.0134547731, 0.2267415231) {};
\node[vertex] (v8) at (0.1930540005, -0.0908238444) {};
\node[vertex] (v9) at (-0.1785481243, -0.1364874774) {};
\node[vertex] (v10) at (0.1163910275, 0.1854327864) {};
\node[vertex] (v11) at (-0.0243674489, 0.4156772866) {};
\node[vertex] (v12) at (0.1069051631, 0.3685770298) {};
\node[vertex] (v13) at (-0.1387729738, 0.1913350777) {};
\node[vertex] (v14) at (-0.1537954113, 0.3921940384) {};
\node[vertex] (v15) at (-0.0056929493, 0.1097566684) {};
\node[vertex] (v16) at (-0.1294333464, 0.0679129944) {};
\node[vertex] (v17) at (0.1224739582, 0.0758027871) {};
\node[vertex] (v18) at (0.1037111415, -0.1846990593) {};
\node[vertex] (v19) at (0.3534773576, -0.1780092072) {};
\node[vertex] (v20) at (0.2634303994, -0.2617035051) {};
\node[vertex] (v21) at (0.2191572129, 0.0261108737) {};
\node[vertex] (v22) at (0.3791560048, -0.0594064738) {};
\node[vertex] (v23) at (0.0977858487, -0.0509528260) {};
\node[vertex] (v24) at (0.0106612385, -0.1591756874) {};
\node[vertex] (v25) at (-0.2202073853, 0.0068419969) {};
\node[vertex] (v26) at (-0.3325672524, -0.2249263009) {};
\node[vertex] (v27) at (-0.3729603148, -0.0878520516) {};
\node[vertex] (v28) at (-0.0788855307, -0.2280341919) {};
\node[vertex] (v29) at (-0.2322648721, -0.3192514613) {};
\node[vertex] (v30) at (-0.0876259774, -0.0758538771) {};
\node[vertex] (v31) at (0.1806705163, 0.1664433869) {};
\node[vertex] (v32) at (0.1760203646, 0.2564432154) {};
\node[vertex] (v33) at (0.1113558106, 0.2774068474) {};
\node[vertex] (v34) at (-0.0195648181, 0.3228565046) {};
\node[vertex] (v35) at (0.0517064697, 0.2054512998) {};
\node[vertex] (v36) at (0.0461973568, 0.2994651380) {};
\node[vertex] (v37) at (0.0389087617, 0.4793369190) {};
\node[vertex] (v38) at (-0.0264547700, 0.5019806294) {};
\node[vertex] (v39) at (0.0416213699, 0.3914571656) {};
\node[vertex] (v40) at (-0.0924071378, 0.4933168633) {};
\node[vertex] (v41) at (-0.0893282886, 0.4046673525) {};
\node[vertex] (v42) at (-0.0762270744, 0.2094939733) {};
\node[vertex] (v43) at (-0.0832880510, 0.3085779301) {};
\node[vertex] (v44) at (-0.2093270900, 0.2755301826) {};
\node[vertex] (v45) at (-0.2010878278, 0.1724199551) {};
\node[vertex] (v46) at (-0.1466039301, 0.2929431008) {};
\node[vertex] (v47) at (-0.1962124815, 0.1101538076) {};
\node[vertex] (v48) at (-0.1340767946, 0.1298189554) {};
\node[vertex] (v49) at (-0.0095862946, 0.1683960699) {};
\node[vertex] (v50) at (-0.0718916171, 0.1493845657) {};
\node[vertex] (v51) at (-0.0632627240, 0.0278555058) {};
\node[vertex] (v52) at (-0.0018272926, 0.0508967589) {};
\node[vertex] (v53) at (-0.0675611242, 0.0888396473) {};
\node[vertex] (v54) at (0.0619140526, 0.0357915215) {};
\node[vertex] (v55) at (0.0585807866, 0.0920937185) {};
\node[vertex] (v56) at (0.0551521822, 0.1487395777) {};
\node[vertex] (v57) at (0.1834531619, 0.1128332470) {};
\node[vertex] (v58) at (0.1194683803, 0.1303745886) {};
\node[vertex] (v59) at (0.0600988907, -0.2396054391) {};
\node[vertex] (v60) at (0.1385571941, -0.2670584935) {};
\node[vertex] (v61) at (0.1829209993, -0.2171108697) {};
\node[vertex] (v62) at (0.2732307110, -0.1319707801) {};
\node[vertex] (v63) at (0.1480307733, -0.1349239745) {};
\node[vertex] (v64) at (0.2279351230, -0.1727793174) {};
\node[vertex] (v65) at (0.3886972472, -0.2671743275) {};
\node[vertex] (v66) at (0.4333109580, -0.2251337724) {};
\node[vertex] (v67) at (0.3084648871, -0.2190132233) {};
\node[vertex] (v68) at (0.4459221220, -0.1645675290) {};
\node[vertex] (v69) at (0.3663502148, -0.1187352171) {};
\node[vertex] (v70) at (0.2062243931, -0.0331451183) {};
\node[vertex] (v71) at (0.2863496135, -0.0742208175) {};
\node[vertex] (v72) at (0.3122010430, 0.0439056508) {};
\node[vertex] (v73) at (0.2319074640, 0.0868050859) {};
\node[vertex] (v74) at (0.2993413215, -0.0157750168) {};
\node[vertex] (v75) at (0.1709035925, 0.0507633962) {};
\node[vertex] (v76) at (0.1453067051, -0.0699928858) {};
\node[vertex] (v77) at (0.1582204085, -0.0103349881) {};
\node[vertex] (v78) at (0.0501270877, -0.0310021736) {};
\node[vertex] (v79) at (0.1101842129, 0.0121748019) {};
\node[vertex] (v80) at (0.0066917332, -0.0855285621) {};
\node[vertex] (v81) at (0.0539877167, -0.1034758921) {};
\node[vertex] (v82) at (0.1008643495, -0.1183715844) {};
\node[vertex] (v83) at (0.0137267302, -0.2276303194) {};
\node[vertex] (v84) at (0.0571706502, -0.1721252227) {};
\node[vertex] (v85) at (-0.2416241860, 0.0799666766) {};
\node[vertex] (v86) at (-0.3175112031, 0.0306120834) {};
\node[vertex] (v87) at (-0.2963669260, -0.0415458008) {};
\node[vertex] (v88) at (-0.2553549763, -0.1816574598) {};
\node[vertex] (v89) at (-0.1991157955, -0.0657073087) {};
\node[vertex] (v90) at (-0.2755953936, -0.1126255876) {};
\node[vertex] (v91) at (-0.4296754666, -0.2011007586) {};
\node[vertex] (v92) at (-0.4098983206, -0.2677831904) {};
\node[vertex] (v93) at (-0.3525363542, -0.1573066838) {};
\node[vertex] (v94) at (-0.3595350501, -0.3158139579) {};
\node[vertex] (v95) at (-0.2821474392, -0.2733451024) {};
\node[vertex] (v96) at (-0.1281662048, -0.1851241318) {};
\node[vertex] (v97) at (-0.2048998455, -0.2304531792) {};
\node[vertex] (v98) at (-0.1064286720, -0.3155913589) {};
\node[vertex] (v99) at (-0.0308587601, -0.2635376352) {};
\node[vertex] (v100) at (-0.1552142836, -0.2754803657) {};
\node[vertex] (v101) at (-0.0337921736, -0.1955579202) {};
\node[vertex] (v102) at (-0.1328710705, -0.1073149815) {};
\node[vertex] (v103) at (-0.0826738779, -0.1550107989) {};
\node[vertex] (v104) at (-0.0427675955, -0.0422923215) {};
\node[vertex] (v105) at (-0.0377657072, -0.1215984686) {};
\node[vertex] (v106) at (-0.1083324984, -0.0044232267) {};
\node[vertex] (v107) at (-0.1535817322, -0.0357882944) {};
\node[vertex] (v108) at (-0.1747553817, 0.0370577481) {};
\node[vertex] (v109) at (0.0663394942, 0.3228186791) {};
\node[vertex] (v110) at (-0.1067787866, 0.3364305703) {};
\node[vertex] (v111) at (-0.0911428237, 0.1225933968) {};
\node[vertex] (v112) at (0.0777349859, 0.1238083964) {};
\node[vertex] (v113) at (0.2397102514, -0.2017001512) {};
\node[vertex] (v114) at (0.3173808212, -0.0693324298) {};
\node[vertex] (v115) at (0.1464274295, 0.0176476855) {};
\node[vertex] (v116) at (0.0706706130, -0.1312907782) {};
\node[vertex] (v117) at (-0.3080403328, -0.1043619355) {};
\node[vertex] (v118) at (-0.2139440615, -0.2604414732) {};
\node[vertex] (v119) at (-0.0512244701, -0.1584544777) {};
\node[vertex] (v120) at (-0.1454886136, -0.0012807545) {};
\draw[edge] (v10) -- (v31);
\draw[edge] (v4) -- (v31);
\draw[edge] (v4) -- (v32);
\draw[edge] (v12) -- (v32);
\draw[edge] (v12) -- (v33);
\draw[edge] (v10) -- (v33);
\draw[edge] (v31) -- (v33);
\draw[edge] (v31) -- (v32);
\draw[edge] (v32) -- (v33);
\draw[edge] (v11) -- (v34);
\draw[edge] (v7) -- (v34);
\draw[edge] (v7) -- (v35);
\draw[edge] (v10) -- (v35);
\draw[edge] (v10) -- (v36);
\draw[edge] (v11) -- (v36);
\draw[edge] (v34) -- (v36);
\draw[edge] (v34) -- (v35);
\draw[edge] (v35) -- (v36);
\draw[edge] (v12) -- (v37);
\draw[edge] (v0) -- (v37);
\draw[edge] (v0) -- (v38);
\draw[edge] (v11) -- (v38);
\draw[edge] (v11) -- (v39);
\draw[edge] (v12) -- (v39);
\draw[edge] (v37) -- (v39);
\draw[edge] (v37) -- (v38);
\draw[edge] (v38) -- (v39);
\draw[edge] (v0) -- (v40);
\draw[edge] (v14) -- (v40);
\draw[edge] (v14) -- (v41);
\draw[edge] (v11) -- (v41);
\draw[edge] (v38) -- (v41);
\draw[edge] (v38) -- (v40);
\draw[edge] (v40) -- (v41);
\draw[edge] (v13) -- (v42);
\draw[edge] (v7) -- (v42);
\draw[edge] (v11) -- (v43);
\draw[edge] (v13) -- (v43);
\draw[edge] (v42) -- (v43);
\draw[edge] (v34) -- (v42);
\draw[edge] (v34) -- (v43);
\draw[edge] (v14) -- (v44);
\draw[edge] (v6) -- (v44);
\draw[edge] (v6) -- (v45);
\draw[edge] (v13) -- (v45);
\draw[edge] (v13) -- (v46);
\draw[edge] (v14) -- (v46);
\draw[edge] (v44) -- (v46);
\draw[edge] (v44) -- (v45);
\draw[edge] (v45) -- (v46);
\draw[edge] (v6) -- (v47);
\draw[edge] (v16) -- (v47);
\draw[edge] (v16) -- (v48);
\draw[edge] (v13) -- (v48);
\draw[edge] (v45) -- (v48);
\draw[edge] (v45) -- (v47);
\draw[edge] (v47) -- (v48);
\draw[edge] (v15) -- (v49);
\draw[edge] (v7) -- (v49);
\draw[edge] (v13) -- (v50);
\draw[edge] (v15) -- (v50);
\draw[edge] (v49) -- (v50);
\draw[edge] (v42) -- (v49);
\draw[edge] (v42) -- (v50);
\draw[edge] (v16) -- (v51);
\draw[edge] (v3) -- (v51);
\draw[edge] (v3) -- (v52);
\draw[edge] (v15) -- (v52);
\draw[edge] (v15) -- (v53);
\draw[edge] (v16) -- (v53);
\draw[edge] (v51) -- (v53);
\draw[edge] (v51) -- (v52);
\draw[edge] (v52) -- (v53);
\draw[edge] (v3) -- (v54);
\draw[edge] (v17) -- (v54);
\draw[edge] (v17) -- (v55);
\draw[edge] (v15) -- (v55);
\draw[edge] (v52) -- (v55);
\draw[edge] (v52) -- (v54);
\draw[edge] (v54) -- (v55);
\draw[edge] (v15) -- (v56);
\draw[edge] (v10) -- (v56);
\draw[edge] (v35) -- (v56);
\draw[edge] (v35) -- (v49);
\draw[edge] (v49) -- (v56);
\draw[edge] (v17) -- (v57);
\draw[edge] (v4) -- (v57);
\draw[edge] (v10) -- (v58);
\draw[edge] (v17) -- (v58);
\draw[edge] (v57) -- (v58);
\draw[edge] (v31) -- (v57);
\draw[edge] (v31) -- (v58);
\draw[edge] (v18) -- (v59);
\draw[edge] (v5) -- (v59);
\draw[edge] (v5) -- (v60);
\draw[edge] (v20) -- (v60);
\draw[edge] (v20) -- (v61);
\draw[edge] (v18) -- (v61);
\draw[edge] (v59) -- (v61);
\draw[edge] (v59) -- (v60);
\draw[edge] (v60) -- (v61);
\draw[edge] (v19) -- (v62);
\draw[edge] (v8) -- (v62);
\draw[edge] (v8) -- (v63);
\draw[edge] (v18) -- (v63);
\draw[edge] (v18) -- (v64);
\draw[edge] (v19) -- (v64);
\draw[edge] (v62) -- (v64);
\draw[edge] (v62) -- (v63);
\draw[edge] (v63) -- (v64);
\draw[edge] (v20) -- (v65);
\draw[edge] (v1) -- (v65);
\draw[edge] (v1) -- (v66);
\draw[edge] (v19) -- (v66);
\draw[edge] (v19) -- (v67);
\draw[edge] (v20) -- (v67);
\draw[edge] (v65) -- (v67);
\draw[edge] (v65) -- (v66);
\draw[edge] (v66) -- (v67);
\draw[edge] (v1) -- (v68);
\draw[edge] (v22) -- (v68);
\draw[edge] (v22) -- (v69);
\draw[edge] (v19) -- (v69);
\draw[edge] (v66) -- (v69);
\draw[edge] (v66) -- (v68);
\draw[edge] (v68) -- (v69);
\draw[edge] (v21) -- (v70);
\draw[edge] (v8) -- (v70);
\draw[edge] (v19) -- (v71);
\draw[edge] (v21) -- (v71);
\draw[edge] (v70) -- (v71);
\draw[edge] (v62) -- (v70);
\draw[edge] (v62) -- (v71);
\draw[edge] (v22) -- (v72);
\draw[edge] (v4) -- (v72);
\draw[edge] (v4) -- (v73);
\draw[edge] (v21) -- (v73);
\draw[edge] (v21) -- (v74);
\draw[edge] (v22) -- (v74);
\draw[edge] (v72) -- (v74);
\draw[edge] (v72) -- (v73);
\draw[edge] (v73) -- (v74);
\draw[edge] (v17) -- (v75);
\draw[edge] (v21) -- (v75);
\draw[edge] (v73) -- (v75);
\draw[edge] (v57) -- (v73);
\draw[edge] (v57) -- (v75);
\draw[edge] (v23) -- (v76);
\draw[edge] (v8) -- (v76);
\draw[edge] (v21) -- (v77);
\draw[edge] (v23) -- (v77);
\draw[edge] (v76) -- (v77);
\draw[edge] (v70) -- (v76);
\draw[edge] (v70) -- (v77);
\draw[edge] (v3) -- (v78);
\draw[edge] (v23) -- (v78);
\draw[edge] (v23) -- (v79);
\draw[edge] (v17) -- (v79);
\draw[edge] (v54) -- (v79);
\draw[edge] (v54) -- (v78);
\draw[edge] (v78) -- (v79);
\draw[edge] (v3) -- (v80);
\draw[edge] (v24) -- (v80);
\draw[edge] (v24) -- (v81);
\draw[edge] (v23) -- (v81);
\draw[edge] (v78) -- (v81);
\draw[edge] (v78) -- (v80);
\draw[edge] (v80) -- (v81);
\draw[edge] (v23) -- (v82);
\draw[edge] (v18) -- (v82);
\draw[edge] (v63) -- (v82);
\draw[edge] (v63) -- (v76);
\draw[edge] (v76) -- (v82);
\draw[edge] (v24) -- (v83);
\draw[edge] (v5) -- (v83);
\draw[edge] (v18) -- (v84);
\draw[edge] (v24) -- (v84);
\draw[edge] (v83) -- (v84);
\draw[edge] (v59) -- (v83);
\draw[edge] (v59) -- (v84);
\draw[edge] (v25) -- (v85);
\draw[edge] (v6) -- (v85);
\draw[edge] (v6) -- (v86);
\draw[edge] (v27) -- (v86);
\draw[edge] (v27) -- (v87);
\draw[edge] (v25) -- (v87);
\draw[edge] (v85) -- (v87);
\draw[edge] (v85) -- (v86);
\draw[edge] (v86) -- (v87);
\draw[edge] (v26) -- (v88);
\draw[edge] (v9) -- (v88);
\draw[edge] (v9) -- (v89);
\draw[edge] (v25) -- (v89);
\draw[edge] (v25) -- (v90);
\draw[edge] (v26) -- (v90);
\draw[edge] (v88) -- (v90);
\draw[edge] (v88) -- (v89);
\draw[edge] (v89) -- (v90);
\draw[edge] (v27) -- (v91);
\draw[edge] (v2) -- (v91);
\draw[edge] (v2) -- (v92);
\draw[edge] (v26) -- (v92);
\draw[edge] (v26) -- (v93);
\draw[edge] (v27) -- (v93);
\draw[edge] (v91) -- (v93);
\draw[edge] (v91) -- (v92);
\draw[edge] (v92) -- (v93);
\draw[edge] (v2) -- (v94);
\draw[edge] (v29) -- (v94);
\draw[edge] (v29) -- (v95);
\draw[edge] (v26) -- (v95);
\draw[edge] (v92) -- (v95);
\draw[edge] (v92) -- (v94);
\draw[edge] (v94) -- (v95);
\draw[edge] (v28) -- (v96);
\draw[edge] (v9) -- (v96);
\draw[edge] (v26) -- (v97);
\draw[edge] (v28) -- (v97);
\draw[edge] (v96) -- (v97);
\draw[edge] (v88) -- (v96);
\draw[edge] (v88) -- (v97);
\draw[edge] (v29) -- (v98);
\draw[edge] (v5) -- (v98);
\draw[edge] (v5) -- (v99);
\draw[edge] (v28) -- (v99);
\draw[edge] (v28) -- (v100);
\draw[edge] (v29) -- (v100);
\draw[edge] (v98) -- (v100);
\draw[edge] (v98) -- (v99);
\draw[edge] (v99) -- (v100);
\draw[edge] (v24) -- (v101);
\draw[edge] (v28) -- (v101);
\draw[edge] (v99) -- (v101);
\draw[edge] (v83) -- (v99);
\draw[edge] (v83) -- (v101);
\draw[edge] (v30) -- (v102);
\draw[edge] (v9) -- (v102);
\draw[edge] (v28) -- (v103);
\draw[edge] (v30) -- (v103);
\draw[edge] (v102) -- (v103);
\draw[edge] (v96) -- (v102);
\draw[edge] (v96) -- (v103);
\draw[edge] (v3) -- (v104);
\draw[edge] (v30) -- (v104);
\draw[edge] (v30) -- (v105);
\draw[edge] (v24) -- (v105);
\draw[edge] (v80) -- (v105);
\draw[edge] (v80) -- (v104);
\draw[edge] (v104) -- (v105);
\draw[edge] (v16) -- (v106);
\draw[edge] (v30) -- (v106);
\draw[edge] (v104) -- (v106);
\draw[edge] (v51) -- (v104);
\draw[edge] (v51) -- (v106);
\draw[edge] (v30) -- (v107);
\draw[edge] (v25) -- (v107);
\draw[edge] (v89) -- (v107);
\draw[edge] (v89) -- (v102);
\draw[edge] (v102) -- (v107);
\draw[edge] (v25) -- (v108);
\draw[edge] (v16) -- (v108);
\draw[edge] (v47) -- (v108);
\draw[edge] (v47) -- (v85);
\draw[edge] (v85) -- (v108);
\draw[edge] (v36) -- (v109);
\draw[edge] (v39) -- (v109);
\draw[edge] (v33) -- (v109);
\draw[edge] (v43) -- (v110);
\draw[edge] (v46) -- (v110);
\draw[edge] (v41) -- (v110);
\draw[edge] (v50) -- (v111);
\draw[edge] (v53) -- (v111);
\draw[edge] (v48) -- (v111);
\draw[edge] (v56) -- (v112);
\draw[edge] (v58) -- (v112);
\draw[edge] (v55) -- (v112);
\draw[edge] (v64) -- (v113);
\draw[edge] (v67) -- (v113);
\draw[edge] (v61) -- (v113);
\draw[edge] (v71) -- (v114);
\draw[edge] (v74) -- (v114);
\draw[edge] (v69) -- (v114);
\draw[edge] (v77) -- (v115);
\draw[edge] (v79) -- (v115);
\draw[edge] (v75) -- (v115);
\draw[edge] (v82) -- (v116);
\draw[edge] (v84) -- (v116);
\draw[edge] (v81) -- (v116);
\draw[edge] (v90) -- (v117);
\draw[edge] (v93) -- (v117);
\draw[edge] (v87) -- (v117);
\draw[edge] (v97) -- (v118);
\draw[edge] (v100) -- (v118);
\draw[edge] (v95) -- (v118);
\draw[edge] (v103) -- (v119);
\draw[edge] (v105) -- (v119);
\draw[edge] (v101) -- (v119);
\draw[edge] (v107) -- (v120);
\draw[edge] (v108) -- (v120);
\draw[edge] (v106) -- (v120);
\fi



==> pics/d8c1498f-8c5ad49b-more.tikz <==
% bounding box size: (1308.1505413990, 1132.8916008259)
\iftikzgraphpreamble
\def\aspectratio{0.8660254038}
\else
\node[vertex] (v0) at (-0.0000000000, 0.5773502692) {};
\node[vertex] (v1) at (0.5000000000, -0.2886751346) {};
\node[vertex] (v2) at (-0.5000000000, -0.2886751346) {};
\node[vertex] (v3) at (-0.0000000000, -0.0000000000) {};
\node[vertex] (v4) at (0.2500000000, 0.1443375673) {};
\node[vertex] (v5) at (0.0000000000, -0.2886751346) {};
\node[vertex] (v6) at (-0.2500000000, 0.1443375673) {};
\node[vertex] (v7) at (-0.0000000000, 0.2165063509) {};
\node[vertex] (v8) at (0.1875000000, -0.1082531755) {};
\node[vertex] (v9) at (-0.1875000000, -0.1082531755) {};
\node[vertex] (v10) at (0.1250000000, 0.1804219591) {};
\node[vertex] (v11) at (-0.0000000000, 0.3969283101) {};
\node[vertex] (v12) at (0.1250000000, 0.3608439182) {};
\node[vertex] (v13) at (-0.1250000000, 0.1804219591) {};
\node[vertex] (v14) at (-0.1250000000, 0.3608439182) {};
\node[vertex] (v15) at (-0.0000000000, 0.1082531755) {};
\node[vertex] (v16) at (-0.1250000000, 0.0721687836) {};
\node[vertex] (v17) at (0.1250000000, 0.0721687836) {};
\node[vertex] (v18) at (0.0937500000, -0.1984641550) {};
\node[vertex] (v19) at (0.3437500000, -0.1984641550) {};
\node[vertex] (v20) at (0.2500000000, -0.2886751346) {};
\node[vertex] (v21) at (0.2187500000, 0.0180421959) {};
\node[vertex] (v22) at (0.3750000000, -0.0721687836) {};
\node[vertex] (v23) at (0.0937500000, -0.0541265877) {};
\node[vertex] (v24) at (0.0000000000, -0.1443375673) {};
\node[vertex] (v25) at (-0.2187500000, 0.0180421959) {};
\node[vertex] (v26) at (-0.3437500000, -0.1984641550) {};
\node[vertex] (v27) at (-0.3750000000, -0.0721687836) {};
\node[vertex] (v28) at (-0.0937500000, -0.1984641550) {};
\node[vertex] (v29) at (-0.2500000000, -0.2886751346) {};
\node[vertex] (v30) at (-0.0937500000, -0.0541265877) {};
\node[vertex] (v31) at (0.1875000000, 0.1623797632) {};
\node[vertex] (v32) at (0.1875000000, 0.2525907428) {};
\node[vertex] (v33) at (0.1250000000, 0.2706329387) {};
\node[vertex] (v34) at (-0.0000000000, 0.3067173305) {};
\node[vertex] (v35) at (0.0625000000, 0.1984641550) {};
\node[vertex] (v36) at (0.0625000000, 0.2886751346) {};
\node[vertex] (v37) at (0.0625000000, 0.4690970937) {};
\node[vertex] (v38) at (-0.0000000000, 0.4871392896) {};
\node[vertex] (v39) at (0.0625000000, 0.3788861142) {};
\node[vertex] (v40) at (-0.0625000000, 0.4690970937) {};
\node[vertex] (v41) at (-0.0625000000, 0.3788861142) {};
\node[vertex] (v42) at (-0.0625000000, 0.1984641550) {};
\node[vertex] (v43) at (-0.0625000000, 0.2886751346) {};
\node[vertex] (v44) at (-0.1875000000, 0.2525907428) {};
\node[vertex] (v45) at (-0.1875000000, 0.1623797632) {};
\node[vertex] (v46) at (-0.1250000000, 0.2706329387) {};
\node[vertex] (v47) at (-0.1875000000, 0.1082531755) {};
\node[vertex] (v48) at (-0.1250000000, 0.1262953714) {};
\node[vertex] (v49) at (-0.0000000000, 0.1623797632) {};
\node[vertex] (v50) at (-0.0625000000, 0.1443375673) {};
\node[vertex] (v51) at (-0.0625000000, 0.0360843918) {};
\node[vertex] (v52) at (-0.0000000000, 0.0541265877) {};
\node[vertex] (v53) at (-0.0625000000, 0.0902109796) {};
\node[vertex] (v54) at (0.0625000000, 0.0360843918) {};
\node[vertex] (v55) at (0.0625000000, 0.0902109796) {};
\node[vertex] (v56) at (0.0625000000, 0.1443375673) {};
\node[vertex] (v57) at (0.1875000000, 0.1082531755) {};
\node[vertex] (v58) at (0.1250000000, 0.1262953714) {};
\node[vertex] (v59) at (0.0468750000, -0.2435696448) {};
\node[vertex] (v60) at (0.1250000000, -0.2886751346) {};
\node[vertex] (v61) at (0.1718750000, -0.2435696448) {};
\node[vertex] (v62) at (0.2656250000, -0.1533586653) {};
\node[vertex] (v63) at (0.1406250000, -0.1533586653) {};
\node[vertex] (v64) at (0.2187500000, -0.1984641550) {};
\node[vertex] (v65) at (0.3750000000, -0.2886751346) {};
\node[vertex] (v66) at (0.4218750000, -0.2435696448) {};
\node[vertex] (v67) at (0.2968750000, -0.2435696448) {};
\node[vertex] (v68) at (0.4375000000, -0.1804219591) {};
\node[vertex] (v69) at (0.3593750000, -0.1353164693) {};
\node[vertex] (v70) at (0.2031250000, -0.0451054898) {};
\node[vertex] (v71) at (0.2812500000, -0.0902109796) {};
\node[vertex] (v72) at (0.3125000000, 0.0360843918) {};
\node[vertex] (v73) at (0.2343750000, 0.0811898816) {};
\node[vertex] (v74) at (0.2968750000, -0.0270632939) {};
\node[vertex] (v75) at (0.1718750000, 0.0451054898) {};
\node[vertex] (v76) at (0.1406250000, -0.0811898816) {};
\node[vertex] (v77) at (0.1562500000, -0.0180421959) {};
\node[vertex] (v78) at (0.0468750000, -0.0270632939) {};
\node[vertex] (v79) at (0.1093750000, 0.0090210980) {};
\node[vertex] (v80) at (-0.0000000000, -0.0721687836) {};
\node[vertex] (v81) at (0.0468750000, -0.0992320775) {};
\node[vertex] (v82) at (0.0937500000, -0.1262953714) {};
\node[vertex] (v83) at (0.0000000000, -0.2165063509) {};
\node[vertex] (v84) at (0.0468750000, -0.1714008612) {};
\node[vertex] (v85) at (-0.2343750000, 0.0811898816) {};
\node[vertex] (v86) at (-0.3125000000, 0.0360843918) {};
\node[vertex] (v87) at (-0.2968750000, -0.0270632939) {};
\node[vertex] (v88) at (-0.2656250000, -0.1533586653) {};
\node[vertex] (v89) at (-0.2031250000, -0.0451054898) {};
\node[vertex] (v90) at (-0.2812500000, -0.0902109796) {};
\node[vertex] (v91) at (-0.4375000000, -0.1804219591) {};
\node[vertex] (v92) at (-0.4218750000, -0.2435696448) {};
\node[vertex] (v93) at (-0.3593750000, -0.1353164693) {};
\node[vertex] (v94) at (-0.3750000000, -0.2886751346) {};
\node[vertex] (v95) at (-0.2968750000, -0.2435696448) {};
\node[vertex] (v96) at (-0.1406250000, -0.1533586653) {};
\node[vertex] (v97) at (-0.2187500000, -0.1984641550) {};
\node[vertex] (v98) at (-0.1250000000, -0.2886751346) {};
\node[vertex] (v99) at (-0.0468750000, -0.2435696448) {};
\node[vertex] (v100) at (-0.1718750000, -0.2435696448) {};
\node[vertex] (v101) at (-0.0468750000, -0.1714008612) {};
\node[vertex] (v102) at (-0.1406250000, -0.0811898816) {};
\node[vertex] (v103) at (-0.0937500000, -0.1262953714) {};
\node[vertex] (v104) at (-0.0468750000, -0.0270632939) {};
\node[vertex] (v105) at (-0.0468750000, -0.0992320775) {};
\node[vertex] (v106) at (-0.1093750000, 0.0090210980) {};
\node[vertex] (v107) at (-0.1562500000, -0.0180421959) {};
\node[vertex] (v108) at (-0.1718750000, 0.0451054898) {};
\node[vertex] (v109) at (0.0833333333, 0.3127313958) {};
\node[vertex] (v110) at (-0.0833333333, 0.3127313958) {};
\node[vertex] (v111) at (-0.0833333333, 0.1202813061) {};
\node[vertex] (v112) at (0.0833333333, 0.1202813061) {};
\node[vertex] (v113) at (0.2291666667, -0.2285344816) {};
\node[vertex] (v114) at (0.3125000000, -0.0841969143) {};
\node[vertex] (v115) at (0.1458333333, 0.0120281306) {};
\node[vertex] (v116) at (0.0625000000, -0.1323094367) {};
\node[vertex] (v117) at (-0.3125000000, -0.0841969143) {};
\node[vertex] (v118) at (-0.2291666667, -0.2285344816) {};
\node[vertex] (v119) at (-0.0625000000, -0.1323094367) {};
\node[vertex] (v120) at (-0.1458333333, 0.0120281306) {};
\draw[edge] (v10) -- (v31);
\draw[edge] (v4) -- (v31);
\draw[edge] (v4) -- (v32);
\draw[edge] (v12) -- (v32);
\draw[edge] (v12) -- (v33);
\draw[edge] (v10) -- (v33);
\draw[edge] (v31) -- (v33);
\draw[edge] (v31) -- (v32);
\draw[edge] (v32) -- (v33);
\draw[edge] (v11) -- (v34);
\draw[edge] (v7) -- (v34);
\draw[edge] (v7) -- (v35);
\draw[edge] (v10) -- (v35);
\draw[edge] (v10) -- (v36);
\draw[edge] (v11) -- (v36);
\draw[edge] (v34) -- (v36);
\draw[edge] (v34) -- (v35);
\draw[edge] (v35) -- (v36);
\draw[edge] (v12) -- (v37);
\draw[edge] (v0) -- (v37);
\draw[edge] (v0) -- (v38);
\draw[edge] (v11) -- (v38);
\draw[edge] (v11) -- (v39);
\draw[edge] (v12) -- (v39);
\draw[edge] (v37) -- (v39);
\draw[edge] (v37) -- (v38);
\draw[edge] (v38) -- (v39);
\draw[edge] (v0) -- (v40);
\draw[edge] (v14) -- (v40);
\draw[edge] (v14) -- (v41);
\draw[edge] (v11) -- (v41);
\draw[edge] (v38) -- (v41);
\draw[edge] (v38) -- (v40);
\draw[edge] (v40) -- (v41);
\draw[edge] (v13) -- (v42);
\draw[edge] (v7) -- (v42);
\draw[edge] (v11) -- (v43);
\draw[edge] (v13) -- (v43);
\draw[edge] (v42) -- (v43);
\draw[edge] (v34) -- (v42);
\draw[edge] (v34) -- (v43);
\draw[edge] (v14) -- (v44);
\draw[edge] (v6) -- (v44);
\draw[edge] (v6) -- (v45);
\draw[edge] (v13) -- (v45);
\draw[edge] (v13) -- (v46);
\draw[edge] (v14) -- (v46);
\draw[edge] (v44) -- (v46);
\draw[edge] (v44) -- (v45);
\draw[edge] (v45) -- (v46);
\draw[edge] (v6) -- (v47);
\draw[edge] (v16) -- (v47);
\draw[edge] (v16) -- (v48);
\draw[edge] (v13) -- (v48);
\draw[edge] (v45) -- (v48);
\draw[edge] (v45) -- (v47);
\draw[edge] (v47) -- (v48);
\draw[edge] (v15) -- (v49);
\draw[edge] (v7) -- (v49);
\draw[edge] (v13) -- (v50);
\draw[edge] (v15) -- (v50);
\draw[edge] (v49) -- (v50);
\draw[edge] (v42) -- (v49);
\draw[edge] (v42) -- (v50);
\draw[edge] (v16) -- (v51);
\draw[edge] (v3) -- (v51);
\draw[edge] (v3) -- (v52);
\draw[edge] (v15) -- (v52);
\draw[edge] (v15) -- (v53);
\draw[edge] (v16) -- (v53);
\draw[edge] (v51) -- (v53);
\draw[edge] (v51) -- (v52);
\draw[edge] (v52) -- (v53);
\draw[edge] (v3) -- (v54);
\draw[edge] (v17) -- (v54);
\draw[edge] (v17) -- (v55);
\draw[edge] (v15) -- (v55);
\draw[edge] (v52) -- (v55);
\draw[edge] (v52) -- (v54);
\draw[edge] (v54) -- (v55);
\draw[edge] (v15) -- (v56);
\draw[edge] (v10) -- (v56);
\draw[edge] (v35) -- (v56);
\draw[edge] (v35) -- (v49);
\draw[edge] (v49) -- (v56);
\draw[edge] (v17) -- (v57);
\draw[edge] (v4) -- (v57);
\draw[edge] (v10) -- (v58);
\draw[edge] (v17) -- (v58);
\draw[edge] (v57) -- (v58);
\draw[edge] (v31) -- (v57);
\draw[edge] (v31) -- (v58);
\draw[edge] (v18) -- (v59);
\draw[edge] (v5) -- (v59);
\draw[edge] (v5) -- (v60);
\draw[edge] (v20) -- (v60);
\draw[edge] (v20) -- (v61);
\draw[edge] (v18) -- (v61);
\draw[edge] (v59) -- (v61);
\draw[edge] (v59) -- (v60);
\draw[edge] (v60) -- (v61);
\draw[edge] (v19) -- (v62);
\draw[edge] (v8) -- (v62);
\draw[edge] (v8) -- (v63);
\draw[edge] (v18) -- (v63);
\draw[edge] (v18) -- (v64);
\draw[edge] (v19) -- (v64);
\draw[edge] (v62) -- (v64);
\draw[edge] (v62) -- (v63);
\draw[edge] (v63) -- (v64);
\draw[edge] (v20) -- (v65);
\draw[edge] (v1) -- (v65);
\draw[edge] (v1) -- (v66);
\draw[edge] (v19) -- (v66);
\draw[edge] (v19) -- (v67);
\draw[edge] (v20) -- (v67);
\draw[edge] (v65) -- (v67);
\draw[edge] (v65) -- (v66);
\draw[edge] (v66) -- (v67);
\draw[edge] (v1) -- (v68);
\draw[edge] (v22) -- (v68);
\draw[edge] (v22) -- (v69);
\draw[edge] (v19) -- (v69);
\draw[edge] (v66) -- (v69);
\draw[edge] (v66) -- (v68);
\draw[edge] (v68) -- (v69);
\draw[edge] (v21) -- (v70);
\draw[edge] (v8) -- (v70);
\draw[edge] (v19) -- (v71);
\draw[edge] (v21) -- (v71);
\draw[edge] (v70) -- (v71);
\draw[edge] (v62) -- (v70);
\draw[edge] (v62) -- (v71);
\draw[edge] (v22) -- (v72);
\draw[edge] (v4) -- (v72);
\draw[edge] (v4) -- (v73);
\draw[edge] (v21) -- (v73);
\draw[edge] (v21) -- (v74);
\draw[edge] (v22) -- (v74);
\draw[edge] (v72) -- (v74);
\draw[edge] (v72) -- (v73);
\draw[edge] (v73) -- (v74);
\draw[edge] (v17) -- (v75);
\draw[edge] (v21) -- (v75);
\draw[edge] (v73) -- (v75);
\draw[edge] (v57) -- (v73);
\draw[edge] (v57) -- (v75);
\draw[edge] (v23) -- (v76);
\draw[edge] (v8) -- (v76);
\draw[edge] (v21) -- (v77);
\draw[edge] (v23) -- (v77);
\draw[edge] (v76) -- (v77);
\draw[edge] (v70) -- (v76);
\draw[edge] (v70) -- (v77);
\draw[edge] (v3) -- (v78);
\draw[edge] (v23) -- (v78);
\draw[edge] (v23) -- (v79);
\draw[edge] (v17) -- (v79);
\draw[edge] (v54) -- (v79);
\draw[edge] (v54) -- (v78);
\draw[edge] (v78) -- (v79);
\draw[edge] (v3) -- (v80);
\draw[edge] (v24) -- (v80);
\draw[edge] (v24) -- (v81);
\draw[edge] (v23) -- (v81);
\draw[edge] (v78) -- (v81);
\draw[edge] (v78) -- (v80);
\draw[edge] (v80) -- (v81);
\draw[edge] (v23) -- (v82);
\draw[edge] (v18) -- (v82);
\draw[edge] (v63) -- (v82);
\draw[edge] (v63) -- (v76);
\draw[edge] (v76) -- (v82);
\draw[edge] (v24) -- (v83);
\draw[edge] (v5) -- (v83);
\draw[edge] (v18) -- (v84);
\draw[edge] (v24) -- (v84);
\draw[edge] (v83) -- (v84);
\draw[edge] (v59) -- (v83);
\draw[edge] (v59) -- (v84);
\draw[edge] (v25) -- (v85);
\draw[edge] (v6) -- (v85);
\draw[edge] (v6) -- (v86);
\draw[edge] (v27) -- (v86);
\draw[edge] (v27) -- (v87);
\draw[edge] (v25) -- (v87);
\draw[edge] (v85) -- (v87);
\draw[edge] (v85) -- (v86);
\draw[edge] (v86) -- (v87);
\draw[edge] (v26) -- (v88);
\draw[edge] (v9) -- (v88);
\draw[edge] (v9) -- (v89);
\draw[edge] (v25) -- (v89);
\draw[edge] (v25) -- (v90);
\draw[edge] (v26) -- (v90);
\draw[edge] (v88) -- (v90);
\draw[edge] (v88) -- (v89);
\draw[edge] (v89) -- (v90);
\draw[edge] (v27) -- (v91);
\draw[edge] (v2) -- (v91);
\draw[edge] (v2) -- (v92);
\draw[edge] (v26) -- (v92);
\draw[edge] (v26) -- (v93);
\draw[edge] (v27) -- (v93);
\draw[edge] (v91) -- (v93);
\draw[edge] (v91) -- (v92);
\draw[edge] (v92) -- (v93);
\draw[edge] (v2) -- (v94);
\draw[edge] (v29) -- (v94);
\draw[edge] (v29) -- (v95);
\draw[edge] (v26) -- (v95);
\draw[edge] (v92) -- (v95);
\draw[edge] (v92) -- (v94);
\draw[edge] (v94) -- (v95);
\draw[edge] (v28) -- (v96);
\draw[edge] (v9) -- (v96);
\draw[edge] (v26) -- (v97);
\draw[edge] (v28) -- (v97);
\draw[edge] (v96) -- (v97);
\draw[edge] (v88) -- (v96);
\draw[edge] (v88) -- (v97);
\draw[edge] (v29) -- (v98);
\draw[edge] (v5) -- (v98);
\draw[edge] (v5) -- (v99);
\draw[edge] (v28) -- (v99);
\draw[edge] (v28) -- (v100);
\draw[edge] (v29) -- (v100);
\draw[edge] (v98) -- (v100);
\draw[edge] (v98) -- (v99);
\draw[edge] (v99) -- (v100);
\draw[edge] (v24) -- (v101);
\draw[edge] (v28) -- (v101);
\draw[edge] (v99) -- (v101);
\draw[edge] (v83) -- (v99);
\draw[edge] (v83) -- (v101);
\draw[edge] (v30) -- (v102);
\draw[edge] (v9) -- (v102);
\draw[edge] (v28) -- (v103);
\draw[edge] (v30) -- (v103);
\draw[edge] (v102) -- (v103);
\draw[edge] (v96) -- (v102);
\draw[edge] (v96) -- (v103);
\draw[edge] (v3) -- (v104);
\draw[edge] (v30) -- (v104);
\draw[edge] (v30) -- (v105);
\draw[edge] (v24) -- (v105);
\draw[edge] (v80) -- (v105);
\draw[edge] (v80) -- (v104);
\draw[edge] (v104) -- (v105);
\draw[edge] (v16) -- (v106);
\draw[edge] (v30) -- (v106);
\draw[edge] (v104) -- (v106);
\draw[edge] (v51) -- (v104);
\draw[edge] (v51) -- (v106);
\draw[edge] (v30) -- (v107);
\draw[edge] (v25) -- (v107);
\draw[edge] (v89) -- (v107);
\draw[edge] (v89) -- (v102);
\draw[edge] (v102) -- (v107);
\draw[edge] (v25) -- (v108);
\draw[edge] (v16) -- (v108);
\draw[edge] (v47) -- (v108);
\draw[edge] (v47) -- (v85);
\draw[edge] (v85) -- (v108);
\draw[edge] (v36) -- (v109);
\draw[edge] (v39) -- (v109);
\draw[edge] (v33) -- (v109);
\draw[edge] (v43) -- (v110);
\draw[edge] (v46) -- (v110);
\draw[edge] (v41) -- (v110);
\draw[edge] (v50) -- (v111);
\draw[edge] (v53) -- (v111);
\draw[edge] (v48) -- (v111);
\draw[edge] (v56) -- (v112);
\draw[edge] (v58) -- (v112);
\draw[edge] (v55) -- (v112);
\draw[edge] (v64) -- (v113);
\draw[edge] (v67) -- (v113);
\draw[edge] (v61) -- (v113);
\draw[edge] (v71) -- (v114);
\draw[edge] (v74) -- (v114);
\draw[edge] (v69) -- (v114);
\draw[edge] (v77) -- (v115);
\draw[edge] (v79) -- (v115);
\draw[edge] (v75) -- (v115);
\draw[edge] (v82) -- (v116);
\draw[edge] (v84) -- (v116);
\draw[edge] (v81) -- (v116);
\draw[edge] (v90) -- (v117);
\draw[edge] (v93) -- (v117);
\draw[edge] (v87) -- (v117);
\draw[edge] (v97) -- (v118);
\draw[edge] (v100) -- (v118);
\draw[edge] (v95) -- (v118);
\draw[edge] (v103) -- (v119);
\draw[edge] (v105) -- (v119);
\draw[edge] (v101) -- (v119);
\draw[edge] (v107) -- (v120);
\draw[edge] (v108) -- (v120);
\draw[edge] (v106) -- (v120);
\fi


